Transfer Learning for Action Unit Recognition

This paper presents a classifier ensemble for Facial Expression Recognition (FER) based on models derived from transfer learning. The main experimentation work is conducted for facial action unit detection using feature extraction and fine-tuning convolutional neural networks (CNNs). Several classifiers for extracted CNN codes such as Linear Discriminant Analysis (LDA), Support Vector Machines (SVMs) and Long Short-Term Memory (LSTM) are compared and evaluated. Multi-model ensembles are also used to further improve the performance. We have found that VGG-Face and ResNet are the relatively optimal pre-trained models for action unit recognition using feature extraction and the ensemble of VGG-Net variants and ResNet achieves the best result.

==> figures/RESULTS_phase1.txt <==
\begin{table}[]
\centering
\caption{My caption}
\label{my-label}
\begin{tabular}{llllllll}
         & Angry & Disgust & Fear & Happy & Neutral & Sad & Surprise \\
Angry    &       &         &      &       &         &     &          \\
Disgust  &       &         &      &       &         &     &          \\
Fear     &       &         &      &       &         &     &          \\
Happy    &       &         &      &       &         &     &          \\
Neutral  &       &         &      &       &         &     &          \\
Sad      &       &         &      &       &         &     &          \\
Surprise &       &         &      &       &         &     &         
\end{tabular}
\end{table}


GoogLeNet

Angry    & 0.290 & 0.032 & 0.048 & 0.194 & 0.242 & 0.048 & 0.145 \\ 
Disgust  & 0.205 & 0.154 & 0.026 & 0.231 & 0.128 & 0.103 & 0.154 \\ 
Feat     & 0.233 & 0.047 & 0.047 & 0.163 & 0.070 & 0.279 & 0.163 \\ 
Happy    & 0.131 & 0.082 & 0.000 & 0.590 & 0.082 & 0.049 & 0.066 \\ 
Neutral  & 0.100 & 0.050 & 0.050 & 0.300 & 0.367 & 0.050 & 0.083 \\ 
Sad      & 0.088 & 0.053 & 0.018 & 0.211 & 0.281 & 0.281 & 0.070 \\ 
Surprise & 0.333 & 0.067 & 0.111 & 0.244 & 0.089 & 0.044 & 0.111 \\ 

ResNet50

Angry    & 0.532 & 0.016 & 0.000 & 0.177 & 0.161 & 0.081 & 0.032 \\ 
Disgust  & 0.103 & 0.205 & 0.051 & 0.308 & 0.154 & 0.154 & 0.026 \\ 
Feat     & 0.256 & 0.023 & 0.023 & 0.186 & 0.256 & 0.186 & 0.070 \\ 
Happy    & 0.082 & 0.033 & 0.000 & 0.705 & 0.098 & 0.082 & 0.000 \\ 
Neutral  & 0.083 & 0.050 & 0.050 & 0.133 & 0.517 & 0.117 & 0.050 \\ 
Sad      & 0.088 & 0.088 & 0.105 & 0.193 & 0.193 & 0.281 & 0.053 \\ 
Surprise & 0.289 & 0.044 & 0.044 & 0.111 & 0.244 & 0.089 & 0.178 \\ 

ResNet152

Angry    & 0.516 & 0.000 & 0.016 & 0.161 & 0.177 & 0.097 & 0.032 \\ 
Disgust  & 0.179 & 0.103 & 0.026 & 0.205 & 0.205 & 0.231 & 0.051 \\ 
Feat     & 0.233 & 0.070 & 0.047 & 0.186 & 0.163 & 0.209 & 0.093 \\ 
Happy    & 0.131 & 0.033 & 0.000 & 0.721 & 0.033 & 0.082 & 0.000 \\ 
Neutral  & 0.083 & 0.050 & 0.050 & 0.183 & 0.500 & 0.100 & 0.033 \\ 
Sad      & 0.123 & 0.035 & 0.053 & 0.140 & 0.123 & 0.456 & 0.070 \\ 
Surprise & 0.156 & 0.089 & 0.067 & 0.067 & 0.311 & 0.156 & 0.156 \\ 


VGG_F end

Angry    & 0.355 & 0.048 & 0.032 & 0.226 & 0.177 & 0.032 & 0.129 \\ 
Disgust  & 0.179 & 0.179 & 0.026 & 0.308 & 0.128 & 0.128 & 0.051 \\ 
Feat     & 0.333 & 0.048 & 0.095 & 0.262 & 0.119 & 0.095 & 0.048 \\ 
Happy    & 0.180 & 0.066 & 0.000 & 0.672 & 0.049 & 0.033 & 0.000 \\ 
Neutral  & 0.183 & 0.083 & 0.033 & 0.200 & 0.283 & 0.150 & 0.067 \\ 
Sad      & 0.105 & 0.158 & 0.018 & 0.175 & 0.246 & 0.193 & 0.105 \\ 
Surprise & 0.244 & 0.111 & 0.022 & 0.156 & 0.156 & 0.200 & 0.111 \\ 

VGG_F end-1

Angry    & 0.290 & 0.097 & 0.065 & 0.177 & 0.177 & 0.065 & 0.129 \\ 
Disgust  & 0.154 & 0.128 & 0.000 & 0.128 & 0.308 & 0.179 & 0.103 \\ 
Feat     & 0.302 & 0.047 & 0.047 & 0.186 & 0.209 & 0.163 & 0.047 \\ 
Happy    & 0.082 & 0.115 & 0.016 & 0.623 & 0.115 & 0.049 & 0.000 \\ 
Neutral  & 0.183 & 0.150 & 0.033 & 0.133 & 0.333 & 0.150 & 0.017 \\ 
Sad      & 0.140 & 0.105 & 0.053 & 0.193 & 0.140 & 0.368 & 0.000 \\ 
Surprise & 0.222 & 0.044 & 0.067 & 0.156 & 0.289 & 0.067 & 0.156 \\ 

VGG_F end-2

Angry    & 0.387 & 0.048 & 0.016 & 0.210 & 0.177 & 0.081 & 0.081 \\ 
Disgust  & 0.205 & 0.128 & 0.077 & 0.154 & 0.205 & 0.103 & 0.128 \\ 
Feat     & 0.349 & 0.047 & 0.070 & 0.233 & 0.070 & 0.186 & 0.047 \\ 
Happy    & 0.131 & 0.066 & 0.016 & 0.672 & 0.049 & 0.049 & 0.016 \\ 
Neutral  & 0.183 & 0.117 & 0.050 & 0.150 & 0.333 & 0.117 & 0.050 \\ 
Sad      & 0.158 & 0.123 & 0.088 & 0.158 & 0.158 & 0.246 & 0.070 \\ 
Surprise & 0.200 & 0.178 & 0.111 & 0.089 & 0.267 & 0.067 & 0.089 \\ 

VGG_F end-3

Angry    & 0.339 & 0.065 & 0.081 & 0.145 & 0.161 & 0.129 & 0.081 \\ 
Disgust  & 0.154 & 0.077 & 0.026 & 0.256 & 0.231 & 0.103 & 0.154 \\ 
Feat     & 0.209 & 0.047 & 0.047 & 0.209 & 0.163 & 0.302 & 0.023 \\ 
Happy    & 0.066 & 0.066 & 0.033 & 0.705 & 0.049 & 0.066 & 0.016 \\ 
Neutral  & 0.100 & 0.150 & 0.033 & 0.183 & 0.417 & 0.083 & 0.033 \\ 
Sad      & 0.070 & 0.035 & 0.035 & 0.158 & 0.351 & 0.263 & 0.088 \\ 
Surprise & 0.267 & 0.044 & 0.133 & 0.178 & 0.178 & 0.111 & 0.089 \\ 


VGG_Face end

Angry    & 0.339 & 0.032 & 0.081 & 0.129 & 0.113 & 0.242 & 0.065 \\ 
Disgust  & 0.256 & 0.000 & 0.051 & 0.179 & 0.308 & 0.179 & 0.026 \\ 
Feat     & 0.233 & 0.047 & 0.047 & 0.163 & 0.116 & 0.372 & 0.023 \\ 
Happy    & 0.148 & 0.049 & 0.016 & 0.459 & 0.049 & 0.213 & 0.066 \\ 
Neutral  & 0.183 & 0.050 & 0.067 & 0.167 & 0.367 & 0.150 & 0.017 \\ 
Sad      & 0.158 & 0.070 & 0.035 & 0.088 & 0.158 & 0.456 & 0.035 \\ 
Surprise & 0.333 & 0.067 & 0.000 & 0.178 & 0.178 & 0.244 & 0.000 \\ 

VGG_Face end-1

Angry    & 0.371 & 0.016 & 0.048 & 0.161 & 0.161 & 0.161 & 0.081 \\ 
Disgust  & 0.231 & 0.128 & 0.103 & 0.179 & 0.179 & 0.154 & 0.026 \\ 
Feat     & 0.326 & 0.070 & 0.093 & 0.093 & 0.093 & 0.302 & 0.023 \\ 
Happy    & 0.082 & 0.016 & 0.016 & 0.672 & 0.033 & 0.148 & 0.033 \\ 
Neutral  & 0.100 & 0.067 & 0.117 & 0.133 & 0.383 & 0.150 & 0.050 \\ 
Sad      & 0.070 & 0.018 & 0.053 & 0.123 & 0.123 & 0.561 & 0.053 \\ 
Surprise & 0.289 & 0.044 & 0.111 & 0.044 & 0.244 & 0.156 & 0.111 \\ 

VGG_Face end-2

Angry    & 0.387 & 0.016 & 0.048 & 0.145 & 0.161 & 0.194 & 0.048 \\ 
Disgust  & 0.231 & 0.128 & 0.128 & 0.179 & 0.154 & 0.128 & 0.051 \\ 
Feat     & 0.419 & 0.047 & 0.093 & 0.093 & 0.047 & 0.256 & 0.047 \\ 
Happy    & 0.066 & 0.016 & 0.033 & 0.656 & 0.049 & 0.164 & 0.016 \\ 
Neutral  & 0.133 & 0.050 & 0.067 & 0.083 & 0.417 & 0.217 & 0.033 \\ 
Sad      & 0.088 & 0.070 & 0.053 & 0.140 & 0.070 & 0.509 & 0.070 \\ 
Surprise & 0.178 & 0.111 & 0.044 & 0.178 & 0.222 & 0.222 & 0.044 \\ 

VGG_Face end-3

Angry    & 0.452 & 0.048 & 0.048 & 0.129 & 0.097 & 0.210 & 0.016 \\ 
Disgust  & 0.103 & 0.077 & 0.051 & 0.154 & 0.256 & 0.282 & 0.077 \\ 
Feat     & 0.302 & 0.163 & 0.070 & 0.070 & 0.023 & 0.349 & 0.023 \\ 
Happy    & 0.082 & 0.033 & 0.016 & 0.738 & 0.049 & 0.066 & 0.016 \\ 
Neutral  & 0.050 & 0.067 & 0.050 & 0.183 & 0.500 & 0.100 & 0.050 \\ 
Sad      & 0.123 & 0.070 & 0.053 & 0.105 & 0.158 & 0.439 & 0.053 \\ 
Surprise & 0.200 & 0.022 & 0.044 & 0.133 & 0.333 & 0.200 & 0.067 \\ 


\begin{table}[]
\centering
\caption{My caption}
\label{my-label}
\begin{tabular}{lllll}
               & Precision & Recall & F1    & Accuracy \\
VGG-Fast ReLU7 & 0.276     & 0.270  & 0.244 & 0.292    \\
VGG-Fast FC7   & 0.267     & 0.278  & 0.255 & 0.302    \\
VGG-Fast ReLU6 & 0.247     & 0.275  & 0.247 & 0.302    \\
VGG-Fast FC6   & 0.235     & 0.277  & 0.240 & 0.308    \\
GoogLeNet      & 0.250     & 0.263  & 0.240 & 0.286    \\
ResNet-50      & 0.333     & 0.349  & 0.312 & 0.381    \\
ResNet-152     & 0.325     & 0.357  & 0.314 & 0.395    \\
VGG-Face ReLU7 & 0.176     & 0.238  & 0     & 0.270    \\
VGG-Face FC7   & 0.316     & 0.331  & 0.300 & 0.362    \\
VGG-Face ReLU6 & 0.287     & 0.319  & 0.283 & 0.351    \\
VGG-Face FC6   & 0.292     & 0.334  & 0.291 & 0.373   
\end{tabular}
\end{table}




Finetune VGG_F
Angry    & 0.387 & 0.065 & 0.048 & 0.226 & 0.161 & 0.065 & 0.048 \\ 
Disgust  & 0.205 & 0.179 & 0.026 & 0.154 & 0.179 & 0.179 & 0.077 \\ 
Feat     & 0.163 & 0.047 & 0.023 & 0.186 & 0.209 & 0.209 & 0.163 \\ 
Happy    & 0.115 & 0.000 & 0.000 & 0.705 & 0.049 & 0.098 & 0.033 \\ 
Neutral  & 0.133 & 0.050 & 0.033 & 0.200 & 0.500 & 0.050 & 0.033 \\ 
Sad      & 0.035 & 0.018 & 0.018 & 0.193 & 0.351 & 0.298 & 0.088 \\ 
Surprise & 0.133 & 0.156 & 0.044 & 0.178 & 0.289 & 0.089 & 0.111 \\ 

Reset FC7
Angry    & 0.403 & 0.048 & 0.048 & 0.177 & 0.113 & 0.097 & 0.113 \\ 
Disgust  & 0.128 & 0.179 & 0.051 & 0.205 & 0.128 & 0.205 & 0.103 \\ 
Feat     & 0.326 & 0.047 & 0.023 & 0.140 & 0.047 & 0.302 & 0.116 \\ 
Happy    & 0.082 & 0.016 & 0.000 & 0.705 & 0.098 & 0.098 & 0.000 \\ 
Neutral  & 0.083 & 0.050 & 0.083 & 0.133 & 0.567 & 0.067 & 0.017 \\ 
Sad      & 0.035 & 0.088 & 0.000 & 0.193 & 0.228 & 0.386 & 0.070 \\ 
Surprise & 0.200 & 0.022 & 0.067 & 0.089 & 0.267 & 0.133 & 0.222 \\ 

Reset FC7 & FC6
Angry    & 0.468 & 0.032 & 0.016 & 0.258 & 0.065 & 0.048 & 0.113 \\ 
Disgust  & 0.179 & 0.154 & 0.000 & 0.205 & 0.205 & 0.154 & 0.103 \\ 
Feat     & 0.256 & 0.000 & 0.047 & 0.163 & 0.163 & 0.279 & 0.093 \\ 
Happy    & 0.082 & 0.016 & 0.000 & 0.787 & 0.033 & 0.049 & 0.033 \\ 
Neutral  & 0.117 & 0.033 & 0.050 & 0.217 & 0.483 & 0.083 & 0.017 \\ 
Sad      & 0.035 & 0.088 & 0.018 & 0.158 & 0.246 & 0.386 & 0.070 \\ 
Surprise & 0.356 & 0.022 & 0.022 & 0.111 & 0.178 & 0.111 & 0.200 \\ 

Remove FC7
Angry    & 0.355 & 0.048 & 0.065 & 0.258 & 0.065 & 0.097 & 0.113 \\ 
Disgust  & 0.154 & 0.179 & 0.026 & 0.154 & 0.103 & 0.231 & 0.154 \\ 
Feat     & 0.233 & 0.116 & 0.070 & 0.047 & 0.070 & 0.395 & 0.070 \\ 
Happy    & 0.082 & 0.066 & 0.000 & 0.721 & 0.049 & 0.049 & 0.033 \\ 
Neutral  & 0.167 & 0.017 & 0.083 & 0.217 & 0.433 & 0.033 & 0.050 \\ 
Sad      & 0.035 & 0.053 & 0.018 & 0.175 & 0.228 & 0.404 & 0.088 \\ 
Surprise & 0.333 & 0.000 & 0.111 & 0.111 & 0.178 & 0.133 & 0.133 \\ 


                & Precision & Recall & F1    & Accuracy \\
Configuration 1 & 0.282     & 0.315  & 0.277 & 0.346    \\
Configuration 2 & 0.324     & 0.355  & 0.321 & 0.387    \\
Configuration 3 & 0.357     & 0.361  & 0.321 & 0.395    \\
Configuration 4 & 0.307     & 0.328  & 0.300 & 0.357    \\




==> figures/RESULTS_phase2.txt <==
AlexNet

 1 & 0.742 & 0.782 & 0.762 & 0.731 & 0.512 & 0.431 & 0.468 & 0.580 \\ 
 2 & 0.712 & 0.745 & 0.728 & 0.702 & 0.551 & 0.636 & 0.590 & 0.490 \\ 
 4 & 0.618 & 0.431 & 0.508 & 0.701 & 0.626 & 0.564 & 0.593 & 0.653 \\ 
 5 & 0.991 & 0.104 & 0.189 & 0.996 & 0.703 & 0.319 & 0.439 & 0.863 \\ 
 6 & 0.756 & 0.368 & 0.495 & 0.841 & 0.650 & 0.644 & 0.647 & 0.653 \\ 
 9 & 0.676 & 0.386 & 0.491 & 0.798 & 0.563 & 0.582 & 0.572 & 0.550 \\ 
12 & 0.835 & 0.561 & 0.671 & 0.842 & 0.693 & 0.561 & 0.620 & 0.724 \\ 
15 & 0.853 & 0.092 & 0.165 & 0.955 & 0.644 & 0.646 & 0.645 & 0.642 \\ 
17 & 0.690 & 0.661 & 0.675 & 0.701 & 0.565 & 0.591 & 0.578 & 0.547 \\ 
20 & 0.506 & 0.253 & 0.337 & 0.744 & 0.513 & 0.409 & 0.456 & 0.608 \\ 
25 & 0.693 & 0.826 & 0.753 & 0.704 & 0.570 & 0.532 & 0.550 & 0.574 \\ 
26 & 0.472 & 0.199 & 0.280 & 0.696 & 0.397 & 0.183 & 0.251 & 0.646 \\ \midrule
Average & 0.712 & 0.451 & 0.505 & 0.784 & 0.582 & 0.508 & 0.534 & 0.628 \\ 






VGGF

 1 & 0.641 & 0.725 & 0.680 & 0.601 & 0.668 & 0.698 & 0.683 & 0.656 \\ 
 2 & 0.334 & 0.150 & 0.207 & 0.668 & 0.601 & 0.309 & 0.408 & 0.766 \\ 
 4 & 0.762 & 0.756 & 0.759 & 0.763 & 0.617 & 0.851 & 0.716 & 0.513 \\ 
 5 & 0.704 & 0.215 & 0.329 & 0.907 & 0.747 & 0.184 & 0.295 & 0.935 \\ 
 6 & 0.661 & 0.455 & 0.539 & 0.743 & 0.721 & 0.579 & 0.642 & 0.760 \\ 
 9 & 0.637 & 0.522 & 0.573 & 0.696 & 0.653 & 0.483 & 0.555 & 0.733 \\ 
12 & 0.813 & 0.667 & 0.733 & 0.821 & 0.664 & 0.627 & 0.645 & 0.674 \\ 
15 & 0.628 & 0.229 & 0.336 & 0.844 & 0.688 & 0.247 & 0.363 & 0.867 \\ 
17 & 0.564 & 0.422 & 0.483 & 0.664 & 0.709 & 0.241 & 0.359 & 0.877 \\ 
20 & 0.553 & 0.878 & 0.678 & 0.300 & 0.741 & 0.486 & 0.587 & 0.823 \\ 
25 & 0.872 & 0.781 & 0.824 & 0.847 & 0.726 & 0.749 & 0.737 & 0.729 \\ 
26 & 0.783 & 0.310 & 0.444 & 0.829 & 0.771 & 0.729 & 0.749 & 0.776 \\ \midrule
Average & 0.663 & 0.509 & 0.549 & 0.723 & 0.692 & 0.515 & 0.562 & 0.759 \\





VGGS

 1 & 0.539 & 0.502 & 0.520 & 0.567 & 0.653 & 0.426 & 0.515 & 0.754 \\ 
 2 & 0.470 & 0.233 & 0.312 & 0.707 & 0.529 & 0.204 & 0.295 & 0.782 \\ 
 4 & 0.621 & 0.821 & 0.707 & 0.533 & 0.599 & 0.878 & 0.712 & 0.463 \\ 
 5 & 0.962 & 0.123 & 0.218 & 0.992 & 0.899 & 0.485 & 0.630 & 0.944 \\ 
 6 & 0.774 & 0.825 & 0.798 & 0.764 & 0.633 & 0.448 & 0.524 & 0.717 \\ 
 9 & 0.860 & 0.710 & 0.778 & 0.878 & 0.787 & 0.484 & 0.599 & 0.854 \\ 
12 & 0.878 & 0.503 & 0.640 & 0.869 & 0.703 & 0.778 & 0.739 & 0.687 \\ 
15 & 0.808 & 0.320 & 0.458 & 0.904 & 0.905 & 0.316 & 0.469 & 0.946 \\ 
17 & 0.674 & 0.287 & 0.403 & 0.840 & 0.625 & 0.407 & 0.493 & 0.743 \\ 
20 & 0.625 & 0.678 & 0.650 & 0.594 & 0.565 & 0.851 & 0.679 & 0.355 \\ 
25 & 0.674 & 0.734 & 0.702 & 0.677 & 0.676 & 0.761 & 0.716 & 0.681 \\ 
26 & 0.612 & 0.267 & 0.372 & 0.751 & 0.792 & 0.603 & 0.685 & 0.808 \\ \midrule
Average & 0.708 & 0.500 & 0.547 & 0.756 & 0.697 & 0.553 & 0.588 & 0.728 \\ 



VGGVD

 1 & 0.740 & 0.482 & 0.584 & 0.811 & 0.449 & 0.133 & 0.205 & 0.797 \\ 
 2 & 0.616 & 0.169 & 0.266 & 0.851 & 0.635 & 0.101 & 0.174 & 0.892 \\ 
 4 & 0.596 & 0.757 & 0.667 & 0.516 & 0.667 & 0.794 & 0.725 & 0.625 \\ 
 5 & 0.890 & 0.319 & 0.470 & 0.958 & 0.931 & 0.294 & 0.447 & 0.976 \\ 
 6 & 0.745 & 0.562 & 0.641 & 0.788 & 0.771 & 0.565 & 0.652 & 0.811 \\ 
 9 & 0.723 & 0.634 & 0.676 & 0.752 & 0.746 & 0.693 & 0.719 & 0.761 \\ 
12 & 0.869 & 0.633 & 0.732 & 0.865 & 0.730 & 0.679 & 0.704 & 0.739 \\ 
15 & 0.616 & 0.302 & 0.405 & 0.795 & 0.640 & 0.641 & 0.640 & 0.639 \\ 
17 & 0.564 & 0.511 & 0.536 & 0.602 & 0.634 & 0.419 & 0.504 & 0.746 \\ 
20 & 0.444 & 0.232 & 0.305 & 0.701 & 0.638 & 0.651 & 0.645 & 0.631 \\ 
25 & 0.729 & 0.825 & 0.774 & 0.742 & 0.689 & 0.763 & 0.724 & 0.695 \\ 
26 & 0.612 & 0.652 & 0.631 & 0.596 & 0.626 & 0.685 & 0.654 & 0.604 \\ \midrule
Average & 0.679 & 0.507 & 0.557 & 0.748 & 0.680 & 0.535 & 0.566 & 0.743 \\ 



VGGFace


 1 & 0.710 & 0.613 & 0.658 & 0.741 & 0.707 & 0.535 & 0.609 & 0.765 \\ 
 2 & 0.766 & 0.211 & 0.330 & 0.893 & 0.603 & 0.356 & 0.448 & 0.741 \\ 
 4 & 0.651 & 0.463 & 0.541 & 0.720 & 0.624 & 0.499 & 0.555 & 0.677 \\ 
 5 & 0.949 & 0.669 & 0.785 & 0.963 & 0.989 & 0.509 & 0.672 & 0.992 \\ 
 6 & 0.825 & 0.678 & 0.744 & 0.842 & 0.790 & 0.847 & 0.817 & 0.781 \\ 
 9 & 0.666 & 0.562 & 0.610 & 0.713 & 0.684 & 0.490 & 0.571 & 0.762 \\ 
12 & 0.823 & 0.702 & 0.758 & 0.828 & 0.697 & 0.730 & 0.713 & 0.689 \\ 
15 & 0.559 & 0.131 & 0.212 & 0.872 & 0.639 & 0.311 & 0.418 & 0.808 \\ 
17 & 0.651 & 0.296 & 0.407 & 0.821 & 0.702 & 0.418 & 0.524 & 0.808 \\ 
20 & 0.611 & 0.666 & 0.637 & 0.578 & 0.517 & 0.467 & 0.491 & 0.561 \\ 
25 & 0.638 & 0.958 & 0.766 & 0.642 & 0.587 & 0.935 & 0.721 & 0.560 \\ 
26 & 0.614 & 0.500 & 0.551 & 0.659 & 0.737 & 0.755 & 0.746 & 0.734 \\ \midrule
Average & 0.705 & 0.537 & 0.583 & 0.773 & 0.690 & 0.571 & 0.607 & 0.740 \\



Goog

 1 & 0.460 & 0.216 & 0.294 & 0.716 & 0.553 & 0.349 & 0.428 & 0.697 \\ 
 2 & 0.486 & 0.365 & 0.417 & 0.599 & 0.591 & 0.334 & 0.427 & 0.743 \\ 
 4 & 0.576 & 0.652 & 0.612 & 0.535 & 0.558 & 0.724 & 0.630 & 0.459 \\ 
 5 & 0.672 & 0.816 & 0.737 & 0.603 & 0.974 & 0.153 & 0.265 & 0.993 \\ 
 6 & 0.839 & 0.449 & 0.585 & 0.877 & 0.766 & 0.628 & 0.690 & 0.794 \\ 
 9 & 0.756 & 0.581 & 0.657 & 0.804 & 0.764 & 0.746 & 0.755 & 0.769 \\ 
12 & 0.734 & 0.771 & 0.752 & 0.728 & 0.805 & 0.710 & 0.755 & 0.811 \\ 
15 & 0.549 & 0.560 & 0.554 & 0.541 & 0.377 & 0.101 & 0.160 & 0.809 \\ 
17 & 0.469 & 0.256 & 0.331 & 0.694 & 0.577 & 0.452 & 0.507 & 0.660 \\ 
20 & 0.489 & 0.145 & 0.224 & 0.835 & 0.567 & 0.170 & 0.262 & 0.857 \\ 
25 & 0.728 & 0.729 & 0.728 & 0.728 & 0.711 & 0.691 & 0.701 & 0.709 \\ 
26 & 0.473 & 0.398 & 0.432 & 0.534 & 0.541 & 0.345 & 0.421 & 0.656 \\ \midrule
Average & 0.603 & 0.495 & 0.527 & 0.683 & 0.649 & 0.450 & 0.500 & 0.746 \\ 




R50

 1 & 0.559 & 0.328 & 0.414 & 0.717 & 0.640 & 0.359 & 0.460 & 0.773 \\ 
 2 & 0.596 & 0.246 & 0.348 & 0.799 & 0.634 & 0.138 & 0.226 & 0.874 \\ 
 4 & 0.780 & 0.706 & 0.741 & 0.790 & 0.717 & 0.594 & 0.650 & 0.747 \\ 
 5 & 0.902 & 0.209 & 0.339 & 0.974 & 0.970 & 0.239 & 0.384 & 0.990 \\ 
 6 & 0.800 & 0.648 & 0.716 & 0.823 & 0.794 & 0.647 & 0.713 & 0.818 \\ 
 9 & 0.710 & 0.412 & 0.522 & 0.815 & 0.849 & 0.384 & 0.529 & 0.911 \\ 
12 & 0.805 & 0.867 & 0.835 & 0.801 & 0.831 & 0.847 & 0.839 & 0.831 \\ 
15 & 0.734 & 0.331 & 0.456 & 0.862 & 0.873 & 0.290 & 0.435 & 0.936 \\ 
17 & 0.657 & 0.299 & 0.411 & 0.824 & 0.706 & 0.403 & 0.513 & 0.817 \\ 
20 & 0.684 & 0.425 & 0.525 & 0.796 & 0.687 & 0.338 & 0.453 & 0.836 \\ 
25 & 0.838 & 0.824 & 0.831 & 0.834 & 0.810 & 0.776 & 0.793 & 0.802 \\ 
26 & 0.573 & 0.379 & 0.457 & 0.670 & 0.605 & 0.439 & 0.509 & 0.675 \\ \midrule
Average & 0.720 & 0.473 & 0.549 & 0.809 & 0.760 & 0.454 & 0.542 & 0.834 \\ 



R152

 1 & 0.677 & 0.584 & 0.627 & 0.713 & 0.612 & 0.458 & 0.523 & 0.695 \\ 
 2 & 0.756 & 0.617 & 0.679 & 0.790 & 0.759 & 0.660 & 0.706 & 0.783 \\ 
 4 & 0.741 & 0.448 & 0.558 & 0.801 & 0.707 & 0.637 & 0.670 & 0.725 \\ 
 5 & 0.760 & 0.178 & 0.288 & 0.941 & 0.893 & 0.313 & 0.463 & 0.960 \\ 
 6 & 0.777 & 0.632 & 0.697 & 0.804 & 0.816 & 0.638 & 0.716 & 0.839 \\ 
 9 & 0.735 & 0.546 & 0.626 & 0.793 & 0.848 & 0.548 & 0.666 & 0.888 \\ 
12 & 0.793 & 0.880 & 0.834 & 0.786 & 0.817 & 0.806 & 0.811 & 0.818 \\ 
15 & 0.729 & 0.153 & 0.253 & 0.917 & 0.690 & 0.137 & 0.228 & 0.912 \\ 
17 & 0.654 & 0.521 & 0.580 & 0.717 & 0.670 & 0.448 & 0.537 & 0.767 \\ 
20 & 0.585 & 0.258 & 0.358 & 0.807 & 0.688 & 0.205 & 0.316 & 0.894 \\ 
25 & 0.759 & 0.833 & 0.795 & 0.772 & 0.750 & 0.835 & 0.790 & 0.763 \\ 
26 & 0.732 & 0.478 & 0.578 & 0.776 & 0.684 & 0.555 & 0.613 & 0.717 \\ \midrule
Average & 0.725 & 0.511 & 0.573 & 0.801 & 0.744 & 0.520 & 0.587 & 0.814 \\



LSTM


 1 & 0.659 & 0.320 & 0.431 & 0.805 \\ 
 2 & 0.705 & 0.344 & 0.462 & 0.826 \\ 
 4 & 0.750 & 0.401 & 0.523 & 0.816 \\ 
 5 & 0.547 & 0.294 & 0.383 & 0.754 \\ 
 6 & 0.673 & 0.828 & 0.742 & 0.615 \\ 
 9 & 0.688 & 0.802 & 0.741 & 0.643 \\ 
12 & 0.835 & 0.684 & 0.752 & 0.839 \\ 
15 & 0.554 & 0.352 & 0.430 & 0.705 \\ 
17 & 0.714 & 0.068 & 0.123 & 0.940 \\ 
20 & 0.610 & 0.316 & 0.416 & 0.789 \\ 
25 & 0.770 & 0.744 & 0.757 & 0.765 \\ 
26 & 0.660 & 0.275 & 0.388 & 0.776 \\ \midrule
Average & 0.680 & 0.452 & 0.512 & 0.773 \\ 




Finetune


 1 & 0.735 & 0.302 & 0.428 & 0.857 \\ 
 2 & 0.706 & 0.306 & 0.427 & 0.839 \\ 
 4 & 0.725 & 0.397 & 0.513 & 0.800 \\ 
 5 & 0.929 & 0.454 & 0.610 & 0.963 \\ 
 6 & 0.776 & 0.897 & 0.832 & 0.753 \\ 
 9 & 0.837 & 0.610 & 0.706 & 0.870 \\ 
12 & 0.850 & 0.894 & 0.872 & 0.850 \\ 
15 & 0.656 & 0.899 & 0.759 & 0.541 \\ 
17 & 0.637 & 0.552 & 0.591 & 0.680 \\ 
20 & 0.560 & 0.392 & 0.461 & 0.686 \\ 
25 & 0.809 & 0.926 & 0.864 & 0.835 \\ 
26 & 0.782 & 0.882 & 0.829 & 0.772 \\ \midrule
Average & 0.750 & 0.626 & 0.658 & 0.787 \\ 


Finetune - SVM FC6

 1 & 0.727 & 0.529 & 0.612 & 0.785 \\ 
 2 & 0.784 & 0.909 & 0.842 & 0.759 \\ 
 4 & 0.812 & 0.451 & 0.580 & 0.848 \\ 
 5 & 1.000 & 0.436 & 0.607 & 0.998 \\ 
 6 & 0.833 & 0.829 & 0.831 & 0.833 \\ 
 9 & 0.797 & 0.467 & 0.589 & 0.865 \\ 
12 & 0.795 & 0.785 & 0.790 & 0.796 \\ 
15 & 0.723 & 0.293 & 0.417 & 0.868 \\ 
17 & 0.779 & 0.241 & 0.368 & 0.906 \\ 
20 & 0.513 & 0.374 & 0.432 & 0.641 \\ 
25 & 0.694 & 0.881 & 0.776 & 0.711 \\ 
26 & 0.692 & 0.709 & 0.701 & 0.688 \\ \midrule
Average & 0.762 & 0.575 & 0.629 & 0.808 \\ 


Train from scratch

 1 & 0.353 & 0.119 & 0.178 & 0.745 \\ 
 2 & 0.500 & 1.000 & 0.667 & 0.059 \\ 
 4 & 0.457 & 0.729 & 0.562 & 0.196 \\ 
 5 & 0.501 & 1.000 & 0.667 & 0.006 \\ 
 6 & 0.500 & 1.000 & 0.667 & 0.078 \\ 
 9 & 0.000 & 0.000 & 0.000 & 0.960 \\ 
12 & 0.500 & 1.000 & 0.667 & 0.144 \\ 
15 & 0.524 & 0.844 & 0.647 & 0.253 \\ 
17 & 0.657 & 0.560 & 0.604 & 0.702 \\ 
20 & 0.500 & 1.000 & 0.667 & 0.019 \\ 
25 & 0.513 & 0.458 & 0.484 & 0.526 \\ 
26 & 0.860 & 0.000 & 0.000 & 0.860 \\ \midrule
Average & 0.489 & 0.643 & 0.484 & 0.379 \\ 



-----------------------------------------------SEGMENTED

VGG-Face End3 segmented


 1 & 0.907 & 0.427 & 0.581 & 0.926 \\ 
 2 & 0.664 & 0.795 & 0.724 & 0.610 \\ 
 4 & 0.711 & 0.803 & 0.754 & 0.688 \\ 
 5 & 0.919 & 0.350 & 0.507 & 0.967 \\ 
 6 & 0.589 & 0.282 & 0.381 & 0.762 \\ 
 9 & 0.867 & 0.345 & 0.493 & 0.924 \\ 
12 & 0.842 & 0.745 & 0.790 & 0.844 \\ 
15 & 0.771 & 0.498 & 0.605 & 0.840 \\ 
17 & 0.737 & 0.558 & 0.635 & 0.792 \\ 
20 & 0.704 & 0.540 & 0.611 & 0.769 \\ 
25 & 0.781 & 0.964 & 0.863 & 0.816 \\ 
26 & 0.734 & 0.642 & 0.685 & 0.749 \\ \midrule
Average & 0.769 & 0.579 & 0.636 & 0.807 \\ 



Finetune segmented

 1 & 0.566 & 0.518 & 0.541 & 0.598 \\ 
 2 & 0.515 & 0.593 & 0.551 & 0.450 \\ 
 4 & 0.941 & 0.768 & 0.846 & 0.932 \\ 
 5 & 0.987 & 0.252 & 0.401 & 0.994 \\ 
 6 & 0.578 & 0.688 & 0.628 & 0.514 \\ 
 9 & 0.742 & 0.784 & 0.762 & 0.729 \\ 
12 & 0.839 & 0.881 & 0.859 & 0.838 \\ 
15 & 0.847 & 0.579 & 0.688 & 0.885 \\ 
17 & 0.836 & 0.554 & 0.666 & 0.879 \\ 
20 & 0.679 & 0.498 & 0.575 & 0.759 \\ 
25 & 0.805 & 0.985 & 0.886 & 0.843 \\ 
26 & 0.723 & 0.951 & 0.822 & 0.680 \\ \midrule
Average & 0.755 & 0.671 & 0.685 & 0.758 \\ 



LSTM new


 1 & 0.586 & 0.379 & 0.460 & 0.712 \\ 
 2 & 0.691 & 0.548 & 0.611 & 0.742 \\ 
 4 & 0.857 & 0.371 & 0.518 & 0.877 \\ 
 5 & 0.541 & 0.294 & 0.381 & 0.749 \\ 
 6 & 0.680 & 0.883 & 0.768 & 0.608 \\ 
 9 & 0.617 & 0.832 & 0.708 & 0.496 \\ 
12 & 0.852 & 0.650 & 0.738 & 0.853 \\ 
15 & 0.647 & 0.526 & 0.580 & 0.707 \\ 
17 & 0.704 & 0.141 & 0.235 & 0.911 \\ 
20 & 0.547 & 0.588 & 0.567 & 0.515 \\ 
25 & 0.684 & 0.777 & 0.728 & 0.691 \\ 
26 & 0.545 & 0.687 & 0.608 & 0.463 \\ \midrule
Average & 0.663 & 0.556 & 0.575 & 0.694 \\ 




New FE - LSTM, Alex, VGG-Face, R152

 1 & 0.637 & 0.574 & 0.604 & 0.668 \\ 
 2 & 0.725 & 0.732 & 0.728 & 0.723 \\ 
 4 & 0.742 & 0.709 & 0.725 & 0.749 \\ 
 5 & 0.865 & 0.411 & 0.557 & 0.934 \\ 
 6 & 0.761 & 0.918 & 0.832 & 0.729 \\ 
 9 & 0.676 & 0.791 & 0.729 & 0.628 \\ 
12 & 0.799 & 0.860 & 0.828 & 0.795 \\ 
15 & 0.727 & 0.605 & 0.660 & 0.768 \\ 
17 & 0.678 & 0.514 & 0.585 & 0.747 \\ 
20 & 0.556 & 0.550 & 0.553 & 0.561 \\ 
25 & 0.614 & 0.937 & 0.742 & 0.604 \\ 
26 & 0.655 & 0.771 & 0.708 & 0.618 \\ \midrule
Average & 0.703 & 0.698 & 0.688 & 0.710 \\ 


New ALL - FT_seg, VGG-Face_seg, FT, VGG-Face, R152, LSTM 

 1 & 0.749 & 0.509 & 0.607 & 0.811 \\ 
 2 & 0.729 & 0.680 & 0.703 & 0.743 \\ 
 4 & 0.861 & 0.795 & 0.826 & 0.863 \\ 
 5 & 0.987 & 0.387 & 0.555 & 0.993 \\ 
 6 & 0.773 & 0.920 & 0.840 & 0.745 \\ 
 9 & 0.873 & 0.789 & 0.829 & 0.882 \\ 
12 & 0.854 & 0.900 & 0.877 & 0.854 \\ 
15 & 0.821 & 0.667 & 0.736 & 0.849 \\ 
17 & 0.800 & 0.536 & 0.642 & 0.854 \\ 
20 & 0.655 & 0.517 & 0.578 & 0.724 \\ 
25 & 0.761 & 0.980 & 0.857 & 0.799 \\ 
26 & 0.750 & 0.949 & 0.838 & 0.721 \\ \midrule
Average & 0.801 & 0.719 & 0.741 & 0.820 \\ 







